Incivility Detection in Open Source Code Review and Issue Discussions

Given the democratic nature of open source development, code review and issue discussions may be uncivil. Incivility, defined as features of discussion that convey an unnecessarily disrespectful tone, can have negative consequences to open source communities. To prevent or minimize these negative consequences, open source platforms have included mechanisms for removing uncivil language from the discussions. However, such approaches require manual inspection, which can be overwhelming given the large number of discussions. To help open source communities deal with this problem, in this paper, we aim to compare six classical machine learning models with BERT to detect incivility in open source code review and issue discussions. Furthermore, we assess if adding contextual information improves the models' performance and how well the models perform in a cross-platform setting. We found that BERT performs better than classical machine learning models, with a best F1-score of 0.95. Furthermore, classical machine learning models tend to underperform to detect non-technical and civil discussions. Our results show that adding the contextual information to BERT did not improve its performance and that none of the analyzed classifiers had an outstanding performance in a cross-platform setting. Finally, we provide insights into the tones that the classifiers misclassify.

==> _notes.txt <==
Review tracking:
https://track.authorhub.elsevier.com/?uuid=12c74f1e-d354-45ab-8df9-6a859b2835cd

For Revision 2 (deadline August 21)
Review comments:
https://docs.google.com/document/d/1eRB-lEBVt3_-flVE_P3jZ-vG0_1CMuUxbYwJ1e3WFhY/edit?usp=sharing

Rebuttal:
https://docs.google.com/document/d/1Qkl__gxPt0dt5xYJeVkYYHmVdlCl4v6m24m3yP9OSHY/edit

=====================================
For Revision 1:
Review comments:
https://docs.google.com/document/d/1ZPeGb0kCNu-X7JPHjA6VhBQcEu29E0SncVucAV2-W68/edit

Rebuttal: 
https://docs.google.com/document/d/1m4tkb5z9-w-FYUAtHYc38No5YSJbwZ66Ge_gRxX5ZYM/edit?usp=sharing

Letter:
https://docs.google.com/document/d/16EvghpVKgY3Eg_l1Sh6s6CyLWs8DzKQfnV5poB7NY2U/edit


==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



